Bridging the Gap: Exploring the Capabilities of Bridge-Architectures for Complex Visual Reasoning Tasks

In recent times there has been a surge of multi-modal architectures based on Large Language Models, which leverage the zero shot generation capabilities of LLMs and project image embeddings into the text space and then use the auto-regressive capacity to solve tasks such as VQA, captioning, and image retrieval. We name these architectures as "bridge-architectures" as they project from the image space to the text space. These models deviate from the traditional recipe of training transformer based multi-modal models, which involve using large-scale pre-training and complex multi-modal interactions through co or cross attention. However, the capabilities of bridge architectures have not been tested on complex visual reasoning tasks which require fine grained analysis about the image. In this project, we investigate the performance of these bridge-architectures on the NLVR2 dataset, and compare it to state-of-the-art transformer based architectures. We first extend the traditional bridge architectures for the NLVR2 dataset, by adding object level features to faciliate fine-grained object reasoning. Our analysis shows that adding object level features to bridge architectures does not help, and that pre-training on multi-modal data is key for good performance on complex reasoning tasks such as NLVR2. We also demonstrate some initial results on a recently bridge-architecture, LLaVA, in the zero shot setting and analyze its performance.

==> qual_examples/all_wrong-0.txt <==
In at least one image there is a stack of two towels with one unfolded towel.

==> qual_examples/mae+rob-0.txt <==
There are at least three cooked triangle calzones displayed.

==> qual_examples/mae+rob-1.txt <==
One flute is resting on a holder.

==> qual_examples/mae-0.txt <==
The device on the right is viewed head-on, while the one on the left is angled facing rightward, and both devices have the screen slid up to show the keyboard.

==> qual_examples/mae-1.txt <==
Two birds are flying in the air.

==> qual_examples/resnet-0.txt <==
Two pandas are touching mouths and one of them has at least one paw on the other panda's face.

==> qual_examples/resnet-1.txt <==
The right image contains no more than one water buffalo.

==> qual_examples/roberta-0.txt <==
At least one cup sits among several spread out coffee beans.

==> qual_examples/roberta-1.txt <==
There is exactly one gorilla in the right image.

==> qual_examples/vilt-0.txt <==
In one of the images, the counter space between the two wash basins is empty.

==> qual_examples/vilt-1.txt <==
One house has a covered porch.

==> qual_examples/vilt_cls-0.txt <==
There are two weight racks full of black weights.

==> qual_examples/vilt_cls-1.txt <==
All the crabs are out of the water.

==> qual_examples/vilt_vlmo_wrong-0.txt <==
One of the bowls is white, and one of the substances does not have any green seasoning.

==> qual_examples/vilt_wrong-0.txt <==
One of the hutches does not contain any glass.

==> qual_examples/vlmo-0.txt <==
The left and right image contains the same number of banana bunches with a purple arrow bottom.

==> qual_examples/vlmo-1.txt <==
Brown fuzzy penguins are in the background but not the foreground of the right image.

==> qual_examples/xvlm-0.txt <==
All trains are angled rightward, and exactly one train is primarily blue while the other train has a steep sloped front and red-orange, yellow, and black accent colors.

==> qual_examples/xvlm-1.txt <==
A shelving unit covers one wall with a unique center area, but identical sections on each side, glass upper doors in one image, and solid panels in the other.
